Online Subspace Learning on Flag Manifolds for System Identification

Data-driven control methods based on subspace representations are powerful but are often limited to linear time-invariant systems where the model order is known. A key challenge is developing online data-driven control algorithms for time-varying systems, especially when the system's complexity is unknown or changes over time. To address this, we propose a novel online subspace learning framework that operates on flag manifolds. Our algorithm leverages streaming data to recursively track an ensemble of nested subspaces, allowing it to adapt to varying system dimensions without prior knowledge of the true model order. We show that our algorithm is a generalization of the Grassmannian Recursive Algorithm for Tracking. The learned subspace models are then integrated into a data-driven simulation framework to perform prediction for unknown dynamical systems. The effectiveness of this approach is demonstrated through a case study where the proposed adaptive predictor successfully handles abrupt changes in system dynamics and outperforms several baselines.

==> data_prediction_experiment/flag_vs_gr_median.csv <==
8.000000000000000000e+00,7.988837280221326331e+00,1.778534297556782384e+00,7.188304207996189632e+00,1.487737245431119959e+00
9.000000000000000000e+00,5.350861207920502238e+00,1.086656108256284448e+00,5.484727436130629741e+00,1.577019805749647396e+00
1.000000000000000000e+01,5.584734437179459832e+00,1.339037469832958571e+00,5.543695165240993816e+00,1.769906006952163047e+00
1.100000000000000000e+01,6.652949010675622610e+00,3.359662687651980839e+00,6.848731148703221194e+00,2.918936352294800862e+00
1.200000000000000000e+01,1.430455758939505273e+01,1.265541519488564859e+01,1.623688828979816634e+01,2.643642540259115847e+01
1.300000000000000000e+01,1.546020733894974164e+01,8.090333129856697170e+00,1.637898340629729432e+01,9.671787396980336737e+00
1.400000000000000000e+01,2.229502929296452152e+01,1.127287264612079198e+01,2.338573921665389221e+01,9.913820954191027823e+00
1.500000000000000000e+01,3.066589844440763102e+01,6.233688964967996071e+00,2.966898927845973333e+01,7.266372019690489736e+00


==> geodesic_tracking_data/chordal_distances_1_flag_5to6.csv <==
1.419107389170341849e+00
1.190079824134501640e+00
1.015180479989469031e+00
9.186266001797683822e-01
8.196155527442897659e-01
7.873868487242090541e-01
5.804593794299524045e-01
5.753118015898069926e-01
5.539320473172270054e-01
5.528433185336194544e-01
5.343019848433393504e-01
3.628209239877805969e-01
3.598628157340733047e-01
3.416466098688112352e-01
3.227737679737123222e-01
3.184995991880255062e-01
2.816872153437712245e-01
2.278383732701116937e-01
2.141501623771071561e-01
1.936132617359038466e-01
1.905613185976598456e-01
1.891075034877510996e-01
1.189731942478467475e-01
1.127428292585952591e-01
1.105987307496803379e-01
1.049768113629453437e-01
1.022068212988824776e-01
1.004138092232824409e-01
9.606152682773105855e-02
9.516730936741531199e-02
9.278612236779365530e-02
7.908595315160849015e-02
7.811138673705998736e-02
4.143545602703244818e-02
4.144709144495214992e-02
2.626421799218615905e-02
1.648389667868968220e-02
1.583019554480058488e-02
1.517409649258510441e-02
1.485163520158251649e-02
1.476553804312393664e-02
1.285977633514593516e-02
1.261582263100676816e-02
1.247201745788990845e-02
1.239964409245404922e-02
1.178358939865224372e-02
1.083200442871611741e-02
1.084587071976916839e-02
1.040505121077931437e-02
1.035213242929649939e-02
1.007689029183825476e-02
8.820168369574303210e-03
8.715487348039009999e-03
8.064077087312467376e-03
8.046557959734202889e-03
8.049189983717780841e-03
7.188619382752962396e-03
6.906547768013506818e-03
6.809136469843775352e-03
6.720487173633429498e-03
5.199629047080780130e-03
4.581908376018657171e-03
3.340229978299847930e-03
3.324313695027514455e-03
2.502132503804091988e-03
2.502441840342777349e-03
2.398420931811383328e-03
2.385103440946761705e-03
1.944449083376421873e-03
1.975403971007688025e-03
1.877246518170382419e-03
1.798576699471136908e-03
1.739390611467291677e-03
1.705307295060397646e-03
1.161218879830849338e-03
1.140490938219877303e-03
1.072562122425519369e-03
9.291017890744186465e-04
8.133174464772190528e-04
7.176733046027999581e-04
7.784700204673829617e-04
8.668640102644980866e-04
8.753838941365210940e-04
8.041954050481188053e-04
6.822213623648978528e-04
6.837735274313188217e-04
6.355360108763981114e-04
6.312747851915521046e-04
6.462425958027931665e-04
6.047967698162761557e-04
6.934744080896151821e-04
7.386937479103974696e-04
7.301014684698743651e-04
6.980121133649681538e-04
6.660839799853505040e-04
6.897535509019304999e-04
5.799417060982689888e-04
5.322657315664570173e-04
5.471480381773205851e-04
5.018761391150372564e-04
6.311984882564366517e-01
9.411717657326541531e-01
9.390452872855382660e-01
9.372015167087748289e-01
9.363111911484908179e-01
9.048865866465921615e-01
9.035824417812738929e-01
8.631843201585854830e-01
8.620001153235342661e-01
8.595550863915439876e-01
7.677644421205933600e-01
7.679291516524879846e-01
6.986534909331661991e-01
5.255480868639257341e-01
4.643014137086135529e-01
4.600707639843318320e-01
4.748585611413114749e-01
4.739172730226408614e-01
4.715119833637448354e-01
4.301430769317900471e-01
4.293647243541208747e-01
3.083173565826223816e-01
2.096473475812301590e-01
2.080634451835114973e-01
2.097590975849042971e-01
1.940036275994557746e-01
1.928801402208566440e-01
1.502335355731534705e-01
1.334677765049698817e-01
1.795267995125092164e-01
1.548655578128459165e-01
2.293166536029206115e-01
2.404763991204480478e-01
2.072537004202911204e-01
3.164738990121047091e-01
3.099931891616547475e-01
2.901124786341374717e-01
2.879345624671245107e-01
1.786040220183910121e-01
9.160804754137126527e-02
2.533875229304716759e-01
1.816049738471839925e-01
2.065506929029639338e-01
1.795177987904035544e-01
1.761373970227236296e-01
1.814641612394653769e-01
1.777889830836214824e-01
3.246992391637438247e-01
3.174195973588470054e-01
3.108303413740661769e-01
3.081776277666003483e-01
3.062025190157720012e-01
3.029828058059548801e-01
2.956643076872573217e-01
2.561731423813479180e-01
2.466366186435912655e-01
2.231887500487465259e-01
1.966634146182512366e-01
2.232284032197692225e-01
2.479644076622217197e-01
2.437688189292499530e-01
2.742334691085713816e-01
2.499026207088680396e-01
2.426068155613722577e-01
2.392825911389017679e-01
2.144876128762397138e-01
1.587754216568939281e-01
1.473295425598550867e-01
1.511121442391157033e-01
1.538286495112946017e-01
1.549403614909235505e-01
1.380412799881917674e-01
2.193889766837073541e-01
1.974851807640777279e-01
2.092391153707820195e-01
2.252236365109894500e-01
2.627233355078326116e-01
2.346165346721476030e-01
3.406376527851340263e-01
3.400755096310752457e-01
3.371116640638133211e-01
3.340663805265497444e-01
3.381663756951093780e-01
3.417733350099199652e-01
3.337139519168785817e-01
3.628654964928231252e-01
3.608910925270807923e-01
3.135849371366403737e-01
2.926227385763597311e-01
3.261643387603773703e-01
3.752836539283388451e-01
3.525791886581113310e-01
3.570804827711078211e-01
4.186922661359347431e-01
4.017397288130217792e-01
3.936810222439258156e-01
3.930107032060173311e-01
3.280642507572019695e-01
3.203417892172483739e-01
3.208881789414798069e-01


==> geodesic_tracking_data/chordal_distances_20_flag_5to6.csv <==
1.454436603590176347e+00
9.899668131400589655e-01
6.365892242880234475e-01
3.349711682407000013e-01
1.564567573297240000e-01
9.535820598882904786e-02
2.210516469284820595e-02
2.100896115784259624e-02
2.263252533956317328e-02
1.017635302416822381e-02
3.317679476356001980e-03
7.622829526680364488e-03
5.908810201648854099e-04
9.150344803726083442e-04
1.082465315476451723e-03
1.005528770269115092e-03
1.162312601731808242e-03
5.839253134665581615e-04
6.470738974963028247e-04
6.273133301203629060e-04
5.920528186814500273e-04
5.680133139353679608e-04
5.204900669587522082e-04
5.394635291873647268e-04
6.165725950052073408e-04
6.753829681835745238e-04
6.332144978398759850e-04
5.748589945752028254e-04
5.327435342207056685e-04
4.872299482045783789e-04
5.076315051843202988e-04
4.956450322708670381e-04
5.120927869623664907e-04
5.816785157725613484e-04
4.624861796984748130e-04
5.561888660138195701e-04
6.021613892380059049e-04
6.846675380848836392e-04
5.375753931267000189e-04
5.715177827667989804e-04
6.580313913504816457e-04
6.730432520082612778e-04
6.343955565850125083e-04
4.907707272864724390e-04
6.061695170240078518e-04
6.346614344467926827e-04
6.440086071863800098e-04
5.482026741302119602e-04
4.272113387249097064e-04
5.336563159919513293e-04
5.039179018752839743e-04
5.125174049493821720e-04
4.217286628805161147e-04
4.430539799608479304e-04
4.370991679922186981e-04
4.469205477082078453e-04
5.276358953322462077e-04
5.864525536900117020e-04
6.077867707955781056e-04
6.727249077152800891e-04
6.385979901981968460e-04
6.775934144136187528e-04
6.724842963410369899e-04
7.009020630361793500e-04
7.423732408754074585e-04
7.772408035299497231e-04
7.171183920608637961e-04
6.241925168652867660e-04
6.632945724418608767e-04
6.169267979858470601e-04
6.038955890355083211e-04
6.112365736250773701e-04
6.825057067284250479e-04
7.027665510196305990e-04
6.659491736633912744e-04
6.668253351644738789e-04
7.595334619172629644e-04
7.586465375452308485e-04
7.375020959926152381e-04
7.364200023059287769e-04
6.522860695503916728e-04
1.391495628230236901e-03
3.497113362336820575e-01
3.043351843764758868e-01
2.151501230806736886e-01
1.274339717473084999e-01
6.633003879823363980e-02
3.568496395126233983e-02
1.879202436572388613e-02
2.192759270043978526e-02
4.332290387397997461e-02
2.164406825465709297e-02
1.499086101190341518e-02
2.211332942172424681e-02
3.288870068464044838e-02
3.028311522770469125e-02
4.056543544551444169e-02
4.562932310541024244e-02
4.189675369371470559e-02
2.274544017188087630e-02
5.844148324944096334e-02
5.155444620529245348e-02
6.189615148697815566e-02
3.092020333989327005e-02
2.683602313737351239e-02
2.814741896918932298e-02
1.225781171746985476e-02
4.497581322632187087e-03
1.247910229642304643e-02
4.326487405871419500e-02
3.322503327614978463e-02
2.986331538390452414e-02
1.803935784848863938e-02
7.180379306837625375e-02
3.496216650634809131e-02
3.358902768475535705e-02
4.160923607645460737e-02
6.735632905569624573e-02
7.704080174153091209e-02
1.588311030186060138e-02
1.668550769162948505e-02
1.690695654054030078e-02
2.003151448162529547e-02
2.294365692624997927e-02
4.008960973688991541e-02
4.737634965306281726e-02
4.328181337222272718e-02
7.057329088802442862e-02
5.909307392545758847e-02
5.124945764840492524e-02
2.284592445774859260e-02
1.593034437600008429e-02
2.453431013882899706e-02
1.356846880139822575e-02
1.877127684963576099e-02
5.560626027082716388e-02
4.046527860928258655e-03
1.865817522711942650e-02
3.494481348873972916e-03
1.809036509910219581e-02
1.308060885706024967e-02
4.384281586175339113e-02
2.437868222048689137e-02
2.559633444753323453e-02
2.208755874142780823e-02
1.684341527018162060e-02
2.428912717531286208e-02
1.829171828461361587e-02
1.823785271755267237e-02
5.021982653425983989e-02
5.067916329628851385e-02
3.480312905243019422e-02
3.132345572482059248e-02
2.203160133085914699e-02
2.469208205089972602e-02
1.046025187424511199e-01
4.637261805210474847e-02
3.974936020611984783e-02
6.522011951275541453e-02
4.497226215866400451e-02
6.493950103143729391e-02
7.828786950588986771e-03
3.426266726496107751e-02
1.552929791573469907e-02
2.140030025742616082e-02
1.910279272761618817e-03
5.724923659032044726e-02
4.952534015871733891e-02
1.510440188974425391e-02
2.550499492267115781e-02
3.866224423770862895e-02
3.265066600047194373e-02
1.683080706670023532e-02
2.581297013948363056e-02
3.544169505888736943e-03
2.370857707591110183e-02
1.622875598695930344e-02
1.123347438581519253e-02
4.645773346146477717e-02
2.944454029670656031e-02
5.710941087246384357e-03


==> geodesic_tracking_data/chordal_distances_50_flag_5to6.csv <==
1.474062204466117798e+00
5.341696313038876154e-01
1.250746629591472647e-01
1.207861518470117329e-01
3.335974102830528698e-02
3.297098823973278886e-02
1.281113713261888831e-02
1.261382786923241454e-02
7.399992587527731529e-03
2.566287293622696464e-03
1.063992684058586834e-03
8.709032566378610476e-04
8.037422800566135098e-04
7.114417014473457855e-04
7.794510180293202396e-04
7.957070223765472195e-04
8.487794201404251894e-04
8.010176965372589738e-04
7.152472446081488584e-04
7.227969534562546459e-04
7.561625987568503090e-04
6.204440990679444380e-04
5.853047508668220936e-04
5.721731607537128977e-04
5.753761988426383742e-04
6.036651483451703232e-04
6.641793546564552300e-04
6.842578926214066583e-04
6.976990010114792872e-04
7.047978115662637986e-04
7.083001464333907272e-04
7.376866567217828415e-04
8.111384842793273450e-04
7.735438329749020703e-04
8.719321105502492522e-04
8.290074456581636789e-04
8.288839048519003154e-04
8.438032546023081608e-04
9.119730854757944699e-04
8.582675109717745636e-04
8.286731869381385113e-04
9.240527187155428857e-04
9.812866258498422704e-04
1.026859831465128711e-03
1.036476082542503799e-03
9.820672610500625222e-04
1.080067571069575835e-03
1.107749696355130129e-03
1.026998506782640045e-03
1.044893260376825216e-03
9.183587406144528816e-04
5.982369268701218656e-01
9.568792588648998843e-01
9.458269141516744138e-01
9.181384180499141401e-01
8.977609373401918003e-01
8.349547951187598072e-01
7.137032874074158428e-01
4.953512649084553243e-01
4.015706903333963740e-01
2.827962379162413109e-01
1.850754055626804284e-01
9.141372867599129037e-02
6.000921981352998896e-02
3.594765160702628748e-02
2.322905663029350629e-02
1.298331132400437626e-02
1.706502340515351351e-02
2.629671084595820371e-02
1.754104998955886147e-02
1.353983903539936542e-02
1.725683965325255920e-02
9.797950397861821328e-03
2.639540291754416748e-03
6.322687330635083126e-03
1.496282604629829011e-02
8.418300109814702559e-03
1.086213688633530516e-02
7.440602582281474926e-03
5.824731775112029775e-03
1.282821592683372654e-02
2.272073393577594622e-02
1.274164060213916344e-02
1.283833152587420499e-02
2.073614703603493883e-02
7.014680150985052286e-03
1.834280197058989897e-02
1.388637085685487035e-02
1.121621230618073499e-02
1.644560494749401636e-02
4.503253936914819629e-03
3.641475975204660001e-03
1.689999922593106267e-03
6.734999633514799841e-03
1.635135261524986450e-02
8.437197906268706360e-03
2.750372195376228276e-02
2.684709165851263332e-02
1.848001075648169483e-02
2.385709142632921886e-02
1.710893649898996213e-02
1.449928517533922295e-02
6.550281428991258127e-03
2.470246466926567450e-02
3.243403044256652767e-02
5.357654944783006926e-03
2.796797994124904790e-02
2.557452059108024714e-02
1.963288058490975443e-02
2.406814241488839084e-03
2.689442411029380024e-03
1.035971172010194223e-02
4.641328435053693711e-03
1.703342126996160166e-02
1.904705557615065867e-02
2.515639155307430527e-02
1.845525762631860731e-02
1.487918474134638895e-02
2.870270814561680112e-03
5.653163368649504264e-03
1.377415811785853532e-02
1.674806616740229584e-02
1.791731025386890039e-02
2.056917390895257949e-02
1.498926237369621953e-02
7.811568479915166271e-03
2.646143970677828847e-02
9.415807674003576905e-03
8.462746403024506286e-03
6.870417441674309296e-03
8.438650162256084884e-04
3.563107931130898853e-02
2.159682396769364160e-02
1.376265818439570236e-02
1.309958934542710014e-02
7.290713292928914513e-03
6.226443721444585404e-03
3.889959427170680030e-03
1.262169084709247741e-02
9.282328574635683935e-03
9.893195371980672420e-03
3.814479048266649491e-02
2.762368227803122661e-02
1.958276550577554842e-02
1.968898469876631530e-02
2.126578609387081223e-02
2.646076339928799329e-02
1.547963997824392196e-03
1.196745138979020406e-02
5.665730273562894458e-03
1.490567044480413557e-02

